Robust Recurrent Neural Network to Identify Ship Motion in Open Water with Performance Guarantees -- Technical Report

Recurrent neural networks are capable of learning the dynamics of an unknown nonlinear system purely from input-output measurements. However, the resulting models do not provide any stability guarantees on the input-output mapping. In this work, we represent a recurrent neural network as a linear time-invariant system with nonlinear disturbances. By introducing constraints on the parameters, we can guarantee finite gain stability and incremental finite gain stability. We apply this identification method to learn the motion of a four-degrees-of-freedom ship that is moving in open water and compare it against other purely learning-based approaches with unconstrained parameters. Our analysis shows that the constrained recurrent neural network has a lower prediction accuracy on the test set, but it achieves comparable results on an out-of-distribution set and respects stability conditions.

==> fig/plots/REPLACE_STRING.txt <==
<PATTERN>
xlabel style={font=\color{white!15!black}}
legend style={legend columns=7, legend cell align=left, align=left, draw=white!15!black}
<REPLACE>
xlabel style={font=\color{white!15!black}, at={(ticklabel* cs:1)}, anchor=south east}
legend style={at={(-0.1,-0.32)}, anchor=north, legend columns=3, legend cell align=left, align=left, draw=white!15!black}

<HELPFUL>
tick label style={/pgf/number format/fixed},
y tick label style={font=\tiny},
x tick label style={font=\tiny},

==> fig/table/caption.txt <==
# validation table
\caption{Hyperparmeter optimization for different model types. The size of the hidden state for \texttt{LSTM} and \texttt{RNN} is denoted by $n_h$ and the size of $z^k = w^k$ for the linear model $G$ \eqref{eq:linear_system_G} is denoted by $n_w$. Mean RMSE refers to the mean of $\operatorname{RMSE}_{\text{val}}$ \eqref{eq:rmse} for all predicted states of the validation set, the models are listed in ascending order.}\label{tab:grid_search} \\

# test table
\label{tab:evaluatioin_test_set}
\caption{Root mean squared error for each trajectory in the test dataset $\mathcal{D}_{\text{test}}$.}

# ood table

